Convergence Time Distributions for Max-Consensus over Unreliable Networks

This paper proposes the LiFE-CD algorithm for convergence time analysis of the max-consensus algorithm in multi-agent systems under Bernoulli-distributed link failures. Unlike existing approaches, which either assume ideal communication or provide asymptotic upper bounds on the expected convergence time, LiFE-CD deterministically computes the full probability distribution of the convergence time from network topology and individual link failure probabilities, without simulation. The full probability distribution enables deadline-aware protocol design with specified reliability guarantees. Based on geometrically distributed link delays, the proposed algorithm iteratively reduces the given network topology considering both unicast and broadcast transmissions. LiFE-CD yields exact results for acyclic networks and, for cyclic networks, tight upper bounds on the convergence time via shortest-path spanning tree construction. Numerical results confirm analytical exactness for acyclic networks, validate tightness for cyclic networks, and demonstrate improvement over existing approaches. Our complexity analysis shows reduced computational cost compared to Monte Carlo simulations, while eliminating stochastic variability and enhancing reproducibility. All results extend directly to min-consensus by structural equivalence.

==> data.csv <==
u,sim,calc,golfar
0.01,3.2192,3.35406525437905,4.28571428571429
0.02,3.214,3.3640370648365,4.28571428571429
0.03,3.227,3.37422004444828,4.28571428571429
0.04,3.2218,3.3846208262592,4.28571428571429
0.05,3.2286,3.39524632287791,4.28571428571429
0.06,3.2288,3.40610374135011,4.28571428571429
0.07,3.2252,3.41720059899143,4.28571428571429
0.08,3.2448,3.42854474025289,4.28571428571429
0.09,3.2358,3.44014435469843,4.28571428571429
0.1,3.2482,3.45200799618092,4.28571428571429
0.11,3.2438,3.46414460331109,4.28571428571429
0.12,3.2508,3.47656352132193,4.28571428571429
0.13,3.2544,3.48927452544126,4.28571428571429
0.14,3.2698,3.50228784589477,4.28571428571429
0.15,3.2516,3.51561419467407,4.28571428571429
0.16,3.2754,3.52926479421695,4.28571428571429
0.17,3.2768,3.5432514081607,4.28571428571429
0.18,3.2862,3.55758637434595,4.28571428571429
0.19,3.2764,3.57228264026509,4.28571428571429
0.2,3.2758,3.58735380116959,4.28571428571429
0.21,3.2918,3.60281414107134,4.28571428571429
0.22,3.2836,3.61867867689823,4.28571428571429
0.23,3.2948,3.63496320609031,4.28571428571429
0.24,3.3162,3.65168435795371,4.28571428571429
0.25,3.3058,3.6688596491228,4.28571428571429
0.26,3.3164,3.68650754351953,4.28571428571429
0.27,3.3122,3.70464751724078,4.28571428571429
0.28,3.331,3.7233001288532,4.28571428571429
0.29,3.3244,3.74248709562849,4.28571428571429
0.3,3.3436,3.76223137631312,4.28571428571429
0.31,3.3442,3.76223137631312,4.34782608695652
0.32,3.3482,3.76223137631312,4.41176470588235
0.33,3.3422,3.76223137631312,4.47761194029851
0.34,3.3506,3.76223137631312,4.54545454545455
0.35,3.3514,3.76223137631312,4.61538461538462
0.36,3.3616,3.76223137631312,4.6875
0.37,3.3506,3.76223137631312,4.76190476190476
0.38,3.3584,3.76223137631312,4.83870967741935
0.39,3.369,3.76223137631312,4.91803278688525
0.4,3.3684,3.76223137631312,5
0.41,3.3818,3.76223137631312,5.08474576271187
0.42,3.3998,3.76223137631312,5.17241379310345
0.43,3.3814,3.76223137631312,5.26315789473684
0.44,3.3874,3.76223137631312,5.35714285714286
0.45,3.4106,3.76223137631312,5.45454545454545
0.46,3.4202,3.76223137631312,5.55555555555556
0.47,3.415,3.76223137631312,5.66037735849057
0.48,3.4094,3.76223137631312,5.76923076923077
0.49,3.4296,3.76223137631312,5.88235294117647
0.5,3.414,3.76223137631312,6
0.51,3.431,3.76223137631312,6.12244897959184
0.52,3.4264,3.76223137631312,6.25
0.53,3.432,3.76223137631312,6.38297872340426
0.54,3.4592,3.76223137631312,6.52173913043478
0.55,3.46,3.76223137631312,6.66666666666667
0.56,3.4422,3.76223137631312,6.81818181818182
0.57,3.4772,3.76223137631312,6.97674418604651
0.58,3.463,3.76223137631312,7.14285714285714
0.59,3.482,3.76223137631312,7.31707317073171
0.6,3.4702,3.76223137631312,7.5
0.61,3.4796,3.76223137631312,7.69230769230769
0.62,3.4936,3.76223137631312,7.89473684210526
0.63,3.5116,3.76223137631312,8.10810810810811
0.64,3.5058,3.76223137631312,8.33333333333333
0.65,3.5,3.76223137631312,8.57142857142857
0.66,3.5244,3.76223137631312,8.8235294117647
0.67,3.5252,3.76223137631312,9.09090909090909
0.68,3.5304,3.76223137631312,9.375
0.69,3.5286,3.76223137631312,9.67741935483871
0.7,3.5406,3.76223137631312,10
0.71,3.559,3.76223137631312,10.3448275862069
0.72,3.5332,3.76223137631312,10.7142857142857
0.73,3.5522,3.76223137631312,11.1111111111111
0.74,3.5478,3.76223137631312,11.5384615384615
0.75,3.5816,3.76223137631312,12
0.76,3.592,3.76223137631312,12.5
0.77,3.6008,3.76223137631312,13.0434782608696
0.78,3.5966,3.76223137631312,13.6363636363636
0.79,3.6046,3.76223137631312,14.2857142857143
0.8,3.6108,3.76223137631312,15
0.81,3.5932,3.76223137631312,15.7894736842105
0.82,3.6254,3.76223137631312,16.6666666666667
0.83,3.6404,3.76223137631312,17.6470588235294
0.84,3.6208,3.76223137631312,18.75
0.85,3.6392,3.76223137631312,20
0.86,3.6458,3.76223137631312,21.4285714285714
0.87,3.6832,3.76223137631312,23.0769230769231
0.88,3.6766,3.76223137631312,25
0.89,3.6734,3.76223137631312,27.2727272727273
0.9,3.6792,3.76223137631312,30
0.91,3.6812,3.76223137631312,33.3333333333333
0.92,3.7082,3.76223137631312,37.5
0.93,3.738,3.76223137631312,42.8571428571428
0.94,3.711,3.76223137631312,50
0.95,3.7252,3.76223137631312,60
0.96,3.7334,3.76223137631312,74.9999999999999
0.97,3.7296,3.76223137631312,99.9999999999999
0.98,3.757,3.76223137631312,150
0.99,3.744,3.76223137631312,300


==> data2.csv <==
u,sim,calc,golfar
0.01,3.3424,3.35406525437905,3.75
0.02,3.3688,3.3640370648365,3.75
0.03,3.3656,3.37422004444828,3.75
0.04,3.3788,3.3846208262592,3.75
0.05,3.4132,3.39524632287791,3.75
0.06,3.3914,3.40610374135011,3.75
0.07,3.4158,3.41720059899143,3.75
0.08,3.4154,3.42854474025289,3.75
0.09,3.4488,3.44014435469843,3.75
0.1,3.4676,3.45200799618092,3.75
0.11,3.4648,3.46414460331109,3.75
0.12,3.4956,3.47656352132193,3.75
0.13,3.4924,3.48927452544126,3.75
0.14,3.5098,3.50228784589477,3.75
0.15,3.5136,3.51561419467407,3.75
0.16,3.5384,3.52926479421695,3.75
0.17,3.5598,3.5432514081607,3.75
0.18,3.5652,3.55758637434595,3.75
0.19,3.5628,3.57228264026509,3.75
0.2,3.5874,3.58735380116959,3.75
0.21,3.6026,3.60281414107134,3.79746835443038
0.22,3.5796,3.61867867689823,3.84615384615385
0.23,3.6278,3.63496320609031,3.8961038961039
0.24,3.6772,3.65168435795371,3.94736842105263
0.25,3.6794,3.6688596491228,4
0.26,3.678,3.68650754351953,4.05405405405405
0.27,3.7374,3.70464751724078,4.10958904109589
0.28,3.7092,3.7233001288532,4.16666666666667
0.29,3.7428,3.74248709562849,4.22535211267606
0.3,3.7492,3.76223137631312,4.28571428571429
0.31,3.7584,3.78255726109563,4.34782608695652
0.32,3.8202,3.80349046951214,4.41176470588235
0.33,3.8222,3.82505825711967,4.47761194029851
0.34,3.8466,3.84728953186714,4.54545454545455
0.35,3.8654,3.87021498120819,4.61538461538462
0.36,3.8834,3.89386721113127,4.6875
0.37,3.9118,3.91828089843038,4.76190476190476
0.38,3.9638,3.94349295771196,4.83870967741935
0.39,3.9912,3.96954272482885,4.91803278688525
0.4,3.9902,3.9964721586575,5
0.41,4.0256,4.02432606339526,5.08474576271187
0.42,4.0538,4.05315233385376,5.17241379310345
0.43,4.0444,4.083002226573,5.26315789473684
0.44,4.1326,4.11393065998329,5.35714285714286
0.45,4.1224,4.14599654731233,5.45454545454545
0.46,4.182,4.17926316648203,5.55555555555556
0.47,4.1946,4.21379857188058,5.66037735849057
0.48,4.2314,4.2496760536467,5.76923076923077
0.49,4.3068,4.28697465098771,5.88235294117647
0.5,4.3112,4.32577972709551,6
0.51,4.3958,4.36618361446091,6.12244897959184
0.52,4.4238,4.40828634085212,6.25
0.53,4.4066,4.45219644797178,6.38297872340426
0.54,4.4806,4.49803191689498,6.52173913043478
0.55,4.5616,4.54592121689993,6.66666666666667
0.56,4.611,4.59600449732031,6.81818181818182
0.57,4.664,4.64843494570327,6.97674418604651
0.58,4.6614,4.70338033999024,7.14285714285714
0.59,4.73,4.76102482784584,7.31707317073171
0.6,4.7958,4.8215709728868,7.5
0.61,4.8868,4.88524211571507,7.69230769230769
0.62,4.9774,4.95228510774652,7.89473684210526
0.63,5.0568,5.02297348836249,8.10810810810811
0.64,5.0676,5.09761119158752,8.33333333333333
0.65,5.1828,5.17653688819749,8.57142857142857
0.66,5.2252,5.26012909408248,8.8235294117647
0.67,5.3512,5.3488122074028,9.09090909090909
0.68,5.42,5.44306367771279,9.375
0.69,5.5934,5.54342256265614,9.67741935483871
0.7,5.6332,5.6504997960016,10
0.71,5.7896,5.76499058009944,10.3448275862069
0.72,5.9232,5.88768943386511,10.7142857142857
0.73,6.068,6.01950858475879,11.1111111111111
0.74,6.0956,6.1615006050699,11.5384615384615
0.75,6.2418,6.31488648090814,12
0.76,6.6072,6.48109069844423,12.5
0.77,6.7496,6.66178548308271,13.0434782608696
0.78,6.8594,6.85894710386476,13.6363636363636
0.79,7.0186,7.07492826484261,14.2857142857143
0.8,7.2452,7.31255221386792,15
0.81,7.6122,7.5752365699451,15.7894736842105
0.82,7.8084,7.86715842636892,16.6666666666667
0.83,8.1608,8.19347772555946,17.6470588235294
0.84,8.544,8.56064439946014,18.75
0.85,8.7972,8.97682836609597,20
0.86,9.4418,9.45253381037132,21.4285714285714
0.87,10.0738,10.0014969790839,23.0769230769231
0.88,10.5688,10.6420328734456,25
0.89,11.5194,11.3991165011622,27.2727272727273
0.9,12.2522,12.3077128797602,30
0.91,13.3626,13.4183270421367,33.3333333333333
0.92,14.956,14.8067165462672,37.5
0.93,17.1042,16.5919289932444,42.8571428571428
0.94,18.881,18.9723770633264,50
0.95,22.2802,22.3052035911605,60
0.96,27.2608,27.3046934984908,74.9999999999999
0.97,35.414,35.6373768698926,99.9999999999999
0.98,52.678,52.2800517879574,150
0.99,105.1872,98.2702799815214,300


==> data4.csv <==
k,pmf_sim,pmf_calc
0,0,0
1,0,0
2,0,0
3,0.6288,0.51072
4,0.2782,0.306432
5,0.0746,0.121347072
6,0.0154,0.0417871104
7,0.0024,0.0135528540672001
8,0.0004,0.00426377554176007
9,0.0002,0.00131828582441473
10,0,0.000403284733141193
11,0,0.00012254300633547
12,0,3.70742700639893e-05
13,0,1.11845448467307e-05
14,0,3.36781558684376e-06
15,0,1.01283506246688e-06
16,0,3.04348593437229e-07
17,0,9.14041928389469e-08
18,0,2.74411807687358e-08
19,0,8.23633886032809e-09


==> data5.csv <==
k,cdf_sim,cdf_calc
0,0,0
1,0,0
2,0,0
3,0.6288,0.51072
4,0.907,0.817152
5,0.9816,0.938499072
6,0.997,0.9802861824
7,0.9994,0.9938390364672
8,0.9998,0.99810281200896
9,1,0.999421097833375
10,1,0.999824382566516
11,1,0.999946925572851
12,1,0.999983999842915
13,1,0.999995184387762
14,1,0.999998552203349
15,1,0.999999565038411
16,1,0.999999869387005
17,1,0.999999960791198
18,1,0.999999988232379
19,1,0.999999996468717


==> data6.csv <==
k,pmf_sim,pmf_calc
0,0,0
1,0,0
2,0,0
3,0.5098,0.51072
4,0.3083,0.306432
5,0.1191,0.121347072
6,0.0447,0.0417871104
7,0.0118,0.0135528540672001
8,0.0047,0.00426377554176007
9,0.0009,0.00131828582441473
10,0.0005,0.000403284733141193
11,0.0002,0.00012254300633547
12,0,3.70742700639893e-05
13,0,1.11845448467307e-05
14,0,3.36781558684376e-06
15,0,1.01283506246688e-06
16,0,3.04348593437229e-07
17,0,9.14041928389469e-08
18,0,2.74411807687358e-08
19,0,8.23633886032809e-09


==> data7.csv <==
k,cdf_sim,cdf_calc
0,0,0
1,0,0
2,0,0
3,0.5098,0.51072
4,0.8181,0.817152
5,0.9372,0.938499072
6,0.9819,0.9802861824
7,0.9937,0.9938390364672
8,0.9984,0.99810281200896
9,0.9993,0.999421097833375
10,0.9998,0.999824382566516
11,1,0.999946925572851
12,1,0.999983999842915
13,1,0.999995184387762
14,1,0.999998552203349
15,1,0.999999565038411
16,1,0.999999869387005
17,1,0.999999960791198
18,1,0.999999988232379
19,1,0.999999996468717

